Power domination and zero forcing

The power domination number arises from the monitoring of electrical networks and its determination is an important problem. Upper bounds for power domination numbers can be obtained by constructions. Lower bounds for the power domination number of several families of graphs are known, but they usually arise from specific properties of each family and the methods do not generalize. In this paper we exploit the relationship between power domination and zero forcing to obtain the first general lower bound for the power domination number. We apply this bound to obtain results for both the power domination of tensor products and the zero-forcing number of lexicographic products of graphs. We also establish results for the zero forcing number of tensor products and Cartesian products of graphs.

==> hyperref/manifest.txt <==
% \iffalse meta-comment
%
% 2012/07/12
%
% Copyright 1999-2000 Sebastian Rahtz, Heiko Oberdiek
%           2001-2012 Heiko Oberdiek
%
% This file is part of the `Hyperref Bundle'.
% -------------------------------------------
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `maintained'.
% 
% The Current Maintainer of this work is Heiko Oberdiek.
%
% The list of all files belonging to the LaTeX `Hyperref Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE HYPERREF BUNDLE
% ===============================

hyperref.dtx
        Main package with various drivers.
backref.dtx
        Bibliographical back referencing.
nameref.dtx
        Cross-referencing by name of section.

hyperref.pdf, backref.pdf, nameref.pdf
        Source code documentation.

hyperref.ins
        Docstrip batch file.

minitoc-hyper.sty
        Patched version of `minitoc.sty' to work with `hyperref.sty'.
ntheorem-hyper.sty
        Patched version of `ntheorem.sty' to work with `hyperref.sty'.
xr-hyper.sty
        Patched version of `xr.sty' to work with `hyperref.sty'.

bmhydoc.sty
	Help package for generating the documentation.

psdmapshortnames.pl
	Helper script for generating psdextra.def.

ChangeLog, ChangeLog.pdf
        History of versions
hylatex.ltx
        For creating format file.
Makefile
        Makefile for installing and other things.
manifest.txt
        Short description of the files.
README, README.pdf
        Short readme file.

% Derived files
% =============

backref.sty
nameref.sty
hyperref.sty
nohyperref.sty
        LaTeX package files.
hycheck.tex
	Test file.
backref.drv
nameref.drv
hyperref.drv
        Documentation drivers.
hypertex.def
pdfmark.def
hvtexmrk.def
htexture.def
hdvipson.def
hdvips.def
hpdftex.def
hdviwind.def
htex4ht.def
hvtex.def
hvtexhtm.def
hdvipdfm.def
hxetex.def
        Hyperref drivers.
pd1enc.def
puenc.def
puvnenc.def
puarenc.def
psdextra.def
        Font encoding definition files.

% Directory doc/
% =============

manual.pdf
        Manual, but a little out of date.
manual.html, manual2.html, manual3.html, manual.css,
cmsy10-21.gif, cmmi10-22.gif
        HTML version of the manual.
options.tex, options.pdf
        Short description of options from package `hyperref'.
paper.pdf
        Online version of paper for Heiko Oberdiek's talk
        at EuroTeX'99.
slides.pdf
        Slides for Heiko Oberdiek's talk at EuroTeX'99.

% Directory test/
% ==============

test0.tex, test0.dvi, hog.eps, hog.pdf
test1.tex
test2.tex
test3.tex, phys1.jpg, phys2.jpg
test4.tex, bit.tex
test5.tex
test6.tex
test7.tex
test8.tex
testams.tex
testbib.tex, testbib.bib, testbib.bbl
testbookmark.tex
testfor2.tex
testform.tex
testnb.tex
testoz.tex
testslide.tex, seminar.con
testurl.tex, testurl.bib, testurl.bbl
picture.eps, picture.pdf, picture.png
        Used in `test0.tex' and `test1.tex'.

testbmgl.tex
        Test file that produces all glyphs of PDFDocEncoding
        in the bookmarks and shows the commands to produce them.
testbmu.tex
        Test file that produces glyphs 0x0000 until 0x04FF
        of Unicode in the bookmarks and the commands.
        (Caution: large pool size needed.)

test-bm-pu-licr.tex


==> pdfx/ICC_LICENSE.txt <==
For the file sRGB_IEC61966-2-1_black_scaled.icc:

 Copyright International Color Consortium, 2009

 It is hereby acknowledged that the file "sRGB_IEC61966-2-1_black
 scaled.icc" is provided "AS IS" WITH NO EXPRESS OR IMPLIED WARRANTY.

 Licensing

 This profile is made available by the International Color Consortium,
 and may be copied, distributed, embedded, made, used, and sold without
 restriction. Altered versions of this profile shall have the original
 identification and copyright information removed and shall not be
 misrepresented as the original profile.

 Terms of use

 To anyone who acknowledges that the file "sRGB_IEC61966-2-1_black
 scaled.icc" is provided "AS IS" WITH NO EXPRESS OR IMPLIED WARRANTY,
 permission to use, copy and distribute these file for any purpose is
 hereby granted without fee, provided that the file is not changed
 including the ICC copyright notice tag, and that the name of ICC shall
 not be used in advertising or publicity pertaining to distribution of
 the software without specific, written prior permission. ICC makes no
 representations about the suitability of this software for any
 purpose. 

For the file coated_FOGRA39L_argl.icc:

 The zlib/libpng License

 Copyright (c) 2008 Kai-Uwe Behrmann

 This software is provided 'as-is', without any express or implied
 warranty. In no event will the authors be held liable for any damages
 arising from the use of this software.

 Permission is granted to anyone to use this software for any purpose,
 including commercial applications, and to alter it and redistribute
 it freely, subject to the following restrictions:

    1. The origin of this software must not be misrepresented; you
    must not claim that you wrote the original software. If you use
    this software in a product, an acknowledgment in the product
    documentation would be appreciated but is not required.

    2. Altered source versions must be plainly marked as such, and
    must not be misrepresented as being the original software.

    3. This notice may not be removed or altered from any source
    distribution.


==> pdfx/manifest.txt <==
% \iffalse meta-comment 
%
% Copyright 2008 CV Radhakrishnan and Han The Thanh
% Copyright 2015 Ross Moore and Peter Selinger
%
% This file is part of the 'pdfx' package.
% ----------------------------------------
%
% It may be distributed and/or modified under the conditions of the
% LaTeX Project Public License, either version 1.2 of this license or
% (at your option) any later version.  The latest version of this
% license is in http://www.latex-project.org/lppl.txt and version 1.2
% or later is part of all distributions of LaTeX version 1999/12/01 or
% later.
%
% The color profile sRGB_IEC61966-2-1_black_scaled.icc is
% Copyright 2009 International Color Consortium.
% It is distributed under the terms given in the file `ICC_LICENSE.txt'.
%
% The list of all files belonging to the LaTeX package, 'pdfx.sty' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS

README
 Readme file

pdfx.sty
 the main package

glyphtounicode-cmr.tex
 maps glyphnames in cmr font to Unicode

pdfa.xmp
 XMP template for PDF/A documents

pdfe.xmp
 XMP template for PDF/E documents

pdfvt.xmp
 XMP template for PDF/VT documents

pdfx.xmp
 XMP template for PDF/X documents

8bit.def
 custom input encoding

coated_FOGRA39L_argl.icc
 CMYK color profile

sRGB_IEC61966-2-1_black_scaled.icc
 RGB color profile

ICC_LICENSE.txt
 the license for the color profiles

pdfx.pdf
 documentation in PDF format

sample.tex
 example TeX document

sample.xmpdata
 example metadata file

small2e-pdfx.tex
 example TeX document

small2e-pdfx.xmpdata
 example metadata file

small2e-pdfx.pdf
 example pdf document

manifest.txt
 file list

Directory: src

Makefile
 make file for compiling documentation

pdfx.dtx
 main package with driver

pdfx.ins
 main installer batch file

rvdtx.sty
 extra package needed to compile documentation

